Avalanche: an End-to-End Library for Continual Learning

Learning continually from non-stationary data streams is a long-standing goal and a challenging problem in machine learning. Recently, we have witnessed a renewed and fast-growing interest in continual learning, especially within the deep learning community. However, algorithmic solutions are often difficult to re-implement, evaluate and port across different settings, where even results on standard benchmarks are hard to reproduce. In this work, we propose Avalanche, an open-source end-to-end library for continual learning research based on PyTorch. Avalanche is designed to provide a shared and collaborative codebase for fast prototyping, training, and reproducible evaluation of continual learning algorithms.

==> textlogger.txt <==
-- >> Start of training phase << --
-- Starting training on experience 0 
(Task 0) from train stream --
Epoch 0 ended.
  Loss_Epoch/train_phase/train_stream/
    Task000 = 1.1099
  Loss_MB/train_phase/train_stream/
    Task000 = 0.4812
  Top1_Acc_Epoch/train_phase/train_stream/
    Task000 = 0.8926
  Top1_Acc_MB/train_phase/train_stream/
    Task000 = 1.0000
...
-- >> End of training phase << --
-- >> Start of eval phase << --
-- Starting eval on experience 0 (Task 0) 
   from test stream --
> Eval on experience 0 (Task 0) 
  from test stream ended.
	Loss_Exp/eval_phase/
    test_stream/Task000/Exp000 = 0.0208
	Top1_Acc_Exp/eval_phase/
    test_stream/Task000/Exp000 = 0.9981
...
> Eval on experience 3 (Task 0) 
  from test stream ended.
	ExperienceForgetting/eval_phase/
    test_stream/Task000/Exp003 = 0.9760
	Loss_Exp/eval_phase/test_stream/
    Task000/Exp003 = 4.8912
	Top1_Acc_Exp/eval_phase/test_stream/
    Task000/Exp003 = 0.0000
...
-- >> End of eval phase << --
	Loss_Stream/eval_phase/
    test_stream = 4.4492
	Top1_Acc_Stream/eval_phase/
    test_stream = 0.2111
